Depth-Optimal Quantum Circuit Placement for Arbitrary Topologies

A significant hurdle towards realization of practical and scalable quantum computing is to protect the quantum states from inherent noises during the computation. In physical implementation of quantum circuits, a long-distance interaction between two qubits is undesirable since, it can be interpreted as a noise. Therefore, multiple quantum technologies and quantum error correcting codes strongly require the interacting qubits to be arranged in a nearest neighbor (NN) fashion. The current literature on converting a given quantum circuit to an NN-arranged one mainly considered chained qubit topologies or Linear Nearest Neighbor (LNN) topology. However, practical quantum circuit realizations, such as Nuclear Magnetic Resonance (NMR), may not have an LNN topology. To address this gap, we consider an arbitrary qubit topology. We present an Integer Linear Programming (ILP) formulation for achieving minimal logical depth while guaranteeing the nearest neighbor arrangement between the interacting qubits. We substantiate our claim with studies on diverse network topologies and prominent quantum circuit benchmarks.

==> figs/interaction_rep.txt <==
Benchmarking initiated 
16:18:33
===========================================
revlib/xor5_254.real
revlib/xor5_254.real,600,156444,1D,36,1,14,7,9
revlib/xor5_254.real,600,737070,1D,36,2,14,7,9
revlib/xor5_254.real,600,603515,1D,36,4,13,6,9
revlib/xor5_254.real,600,401783,1D,36,8,16,9,8
revlib/xor5_254.real,600,125,1D,36,16,16,9,8, reusing old result
revlib/xor5_254.real,7200,127,1D,36,-1,16,9,8, reusing old result
===========================================
===========================================
revlib/toffoli_double_4.real
revlib/toffoli_double_4.real,600,122765,1D,16,1,5,3,4
revlib/toffoli_double_4.real,600,69975,1D,16,2,5,3,4
revlib/toffoli_double_4.real,600,112,1D,16,4,5,3,4, reusing old result
revlib/toffoli_double_4.real,600,83,1D,16,8,5,3,4, reusing old result
revlib/toffoli_double_4.real,600,85,1D,16,16,5,3,4, reusing old result
revlib/toffoli_double_4.real,7200,117,1D,16,-1,5,3,4, reusing old result
===========================================
===========================================
revlib/rd53_139.real
revlib/rd53_139.real,600,532337,1D,64,1,35,27,18
revlib/rd53_139.real,600,1D,2,Time limit exceeded
revlib/rd53_139.real,7200,1D,-1,Time limit exceeded
===========================================
===========================================
revlib/rd32-v1_69.real
revlib/rd32-v1_69.real,600,185216,1D,16,1,7,4,6
revlib/rd32-v1_69.real,600,170307,1D,16,2,7,4,6
revlib/rd32-v1_69.real,600,169253,1D,16,4,6,4,5
revlib/rd32-v1_69.real,600,120,1D,16,8,6,4,5, reusing old result
revlib/rd32-v1_69.real,600,82,1D,16,16,6,4,5, reusing old result
revlib/rd32-v1_69.real,7200,117,1D,16,-1,6,4,5, reusing old result
===========================================
===========================================
revlib/rd32_272.real
revlib/rd32_272.real,600,574075,1D,25,1,18,12,11
revlib/rd32_272.real,600,680089,1D,25,2,15,9,11
revlib/rd32_272.real,600,238336,1D,25,4,15,9,11
revlib/rd32_272.real,600,915205,1D,25,8,15,9,11
revlib/rd32_272.real,600,121,1D,25,16,15,9,11, reusing old result
revlib/rd32_272.real,7200,125,1D,25,-1,15,9,11, reusing old result
===========================================
===========================================
revlib/peres_9.real
revlib/peres_9.real,600,56066,1D,9,1,4,2,4
revlib/peres_9.real,600,32095,1D,9,2,4,2,4
revlib/peres_9.real,600,104,1D,9,4,4,2,4, reusing old result
revlib/peres_9.real,600,108,1D,9,8,4,2,4, reusing old result
revlib/peres_9.real,600,79,1D,9,16,4,2,4, reusing old result
revlib/peres_9.real,7200,125,1D,9,-1,4,2,4, reusing old result
===========================================
===========================================
revlib/one-two-three-v3_101.real
revlib/one-two-three-v3_101.real,600,780844,1D,25,1,19,11,13
revlib/one-two-three-v3_101.real,600,881862,1D,25,2,19,11,13
revlib/one-two-three-v3_101.real,600,829168,1D,25,4,18,10,13
revlib/one-two-three-v3_101.real,600,30197,1D,25,8,18,10,13
revlib/one-two-three-v3_101.real,600,121,1D,25,16,18,10,13, reusing old result
revlib/one-two-three-v3_101.real,7200,123,1D,25,-1,18,10,13, reusing old result
===========================================
revlib/mod8-10_178.real,,1D,,NF
===========================================
revlib/mod5mils_71.real
revlib/mod5mils_71.real,600,590310,1D,25,1,9,4,7
revlib/mod5mils_71.real,600,340225,1D,25,2,8,4,6
revlib/mod5mils_71.real,600,76897,1D,25,4,8,4,6
revlib/mod5mils_71.real,600,386513,1D,25,8,8,4,6
revlib/mod5mils_71.real,600,185,1D,25,16,8,4,6, reusing old result
revlib/mod5mils_71.real,7200,226,1D,25,-1,8,4,6, reusing old result
===========================================
===========================================
revlib/mod5d2_70.real
revlib/mod5d2_70.real,600,669513,1D,25,1,14,6,12
revlib/mod5d2_70.real,600,5194,1D,25,2,13,6,9
revlib/mod5d2_70.real,600,117569,1D,25,4,13,6,10
revlib/mod5d2_70.real,600,458114,1D,25,8,15,8,10
revlib/mod5d2_70.real,600,114,1D,25,16,15,8,10, reusing old result
revlib/mod5d2_70.real,7200,117,1D,25,-1,15,8,10, reusing old result
===========================================
revlib/mod10_176.real,,1D,,NF
revlib/mini-alu_167.real,,1D,,NF
===========================================
revlib/miller_12.real
revlib/miller_12.real,600,197732,1D,9,1,12,4,12
revlib/miller_12.real,600,112508,1D,9,2,12,4,12
revlib/miller_12.real,600,93888,1D,9,4,12,4,12
revlib/miller_12.real,600,64887,1D,9,8,11,3,11
revlib/miller_12.real,600,110,1D,9,16,11,3,11, reusing old result
revlib/miller_12.real,7200,119,1D,9,-1,11,3,11, reusing old result
===========================================
revlib/majority_239.real,,1D,,NF
===========================================
revlib/ham3_103.real
revlib/ham3_103.real,600,114085,1D,9,1,7,4,7
revlib/ham3_103.real,600,71329,1D,9,2,6,3,6
revlib/ham3_103.real,600,53930,1D,9,4,6,3,6
revlib/ham3_103.real,600,120,1D,9,8,6,3,6, reusing old result
revlib/ham3_103.real,600,82,1D,9,16,6,3,6, reusing old result
revlib/ham3_103.real,7200,116,1D,9,-1,6,3,6, reusing old result
===========================================
===========================================
revlib/graycode6_48.real
revlib/graycode6_48.real,600,187794,1D,36,1,5,0,5
revlib/graycode6_48.real,600,781678,1D,36,2,5,0,5
revlib/graycode6_48.real,600,628486,1D,36,4,5,0,5
revlib/graycode6_48.real,600,426396,1D,36,8,5,0,5
revlib/graycode6_48.real,600,148,1D,36,16,5,0,5, reusing old result
revlib/graycode6_48.real,7200,130,1D,36,-1,5,0,5, reusing old result
===========================================
===========================================
revlib/fredkin_7.real
revlib/fredkin_7.real,600,28764,1D,9,1,1,0,1
revlib/fredkin_7.real,600,114,1D,9,2,1,0,1, reusing old result
revlib/fredkin_7.real,600,86,1D,9,4,1,0,1, reusing old result
revlib/fredkin_7.real,600,83,1D,9,8,1,0,1, reusing old result
revlib/fredkin_7.real,600,80,1D,9,16,1,0,1, reusing old result
revlib/fredkin_7.real,7200,135,1D,9,-1,1,0,1, reusing old result
===========================================
revlib/ex3_229.real,,1D,,NF
===========================================
revlib/ex1_226.real
revlib/ex1_226.real,600,162660,1D,36,1,14,7,9
revlib/ex1_226.real,600,769888,1D,36,2,14,7,9
revlib/ex1_226.real,600,288497,1D,36,4,15,8,9
revlib/ex1_226.real,600,368085,1D,36,8,15,8,9
revlib/ex1_226.real,600,125,1D,36,16,15,8,9, reusing old result
revlib/ex1_226.real,7200,129,1D,36,-1,15,8,9, reusing old result
===========================================
===========================================
revlib/ex-1_166.real
revlib/ex-1_166.real,600,76510,1D,9,1,5,1,5
revlib/ex-1_166.real,600,63867,1D,9,2,4,1,4
revlib/ex-1_166.real,600,43300,1D,9,4,4,1,4
revlib/ex-1_166.real,600,113,1D,9,8,4,1,4, reusing old result
revlib/ex-1_166.real,600,84,1D,9,16,4,1,4, reusing old result
revlib/ex-1_166.real,7200,118,1D,9,-1,4,1,4, reusing old result
===========================================
revlib/decod24-v3_45.real,,1D,,NF
revlib/C17_204.real,,1D,,NF
===========================================
revlib/alu-v4_37.real
revlib/alu-v4_37.real,600,620458,1D,25,1,9,2,7
revlib/alu-v4_37.real,600,424598,1D,25,2,9,3,6
revlib/alu-v4_37.real,600,328860,1D,25,4,9,3,7
revlib/alu-v4_37.real,600,227101,1D,25,8,8,2,5
revlib/alu-v4_37.real,600,115,1D,25,16,8,2,5, reusing old result
revlib/alu-v4_37.real,7200,122,1D,25,-1,8,2,5, reusing old result
===========================================
===========================================
revlib/alu-bdd_288.real
revlib/alu-bdd_288.real,600,454617,1D,49,1,31,22,19
revlib/alu-bdd_288.real,600,385679,1D,49,2,27,19,17
revlib/alu-bdd_288.real,600,1D,4,Time limit exceeded
revlib/alu-bdd_288.real,7200,101326,1D,49,-1,26,18,15
===========================================
revlib/aj-e11_168.real,,1D,,NF
revlib/4mod7-v1_96.real,,1D,,NF
===========================================
revlib/4mod5-v1_25.real
revlib/4mod5-v1_25.real,600,345854,1D,25,1,7,3,5
revlib/4mod5-v1_25.real,600,182139,1D,25,2,7,3,5
revlib/4mod5-v1_25.real,600,128367,1D,25,4,7,3,5
revlib/4mod5-v1_25.real,600,108,1D,25,8,7,3,5, reusing old result
revlib/4mod5-v1_25.real,600,80,1D,25,16,7,3,5, reusing old result
revlib/4mod5-v1_25.real,7200,114,1D,25,-1,7,3,5, reusing old result
===========================================
revlib/4gt5_77.real,,1D,,NF
revlib/4gt4-v1_74.real,,1D,,NF
revlib/4gt13-v1_93.real,,1D,,NF
revlib/4gt12-v1_89.real,,1D,,NF
===========================================
revlib/4gt11-v1_85.real
revlib/4gt11-v1_85.real,600,321089,1D,25,1,9,5,7
revlib/4gt11-v1_85.real,600,243368,1D,25,2,9,5,7
revlib/4gt11-v1_85.real,600,991936,1D,25,4,12,8,7
revlib/4gt11-v1_85.real,600,114,1D,25,8,12,8,7, reusing old result
revlib/4gt11-v1_85.real,600,80,1D,25,16,12,8,7, reusing old result
revlib/4gt11-v1_85.real,7200,113,1D,25,-1,12,8,7, reusing old result
===========================================
revlib/4gt10-v1_81.real,,1D,,NF
===========================================
revlib/3_17_14.real
revlib/3_17_14.real,600,170032,1D,9,1,9,3,9
revlib/3_17_14.real,600,100947,1D,9,2,8,3,8
revlib/3_17_14.real,600,71049,1D,9,4,8,3,8
revlib/3_17_14.real,600,35798,1D,9,8,8,3,7
revlib/3_17_14.real,600,94,1D,9,16,8,3,7, reusing old result
revlib/3_17_14.real,7200,115,1D,9,-1,8,3,7, reusing old result
===========================================
===========================================
revlib/xor5_254.real
revlib/xor5_254.real,7200,649513,cycle,36,-1,14,7,8
===========================================
===========================================
revlib/toffoli_double_4.real
revlib/toffoli_double_4.real,7200,206950,cycle,16,-1,3,1,3
===========================================
===========================================
revlib/rd53_139.real
revlib/rd53_139.real,7200,cycle,-1,Time limit exceeded
===========================================
===========================================
revlib/rd32-v1_69.real
revlib/rd32-v1_69.real,7200,230428,cycle,16,-1,4,2,4
===========================================
===========================================
revlib/rd32_272.real
revlib/rd32_272.real,7200,200031,cycle,25,-1,10,4,8
===========================================
===========================================
revlib/peres_9.real
revlib/peres_9.real,7200,50883,cycle,9,-1,2,0,2
===========================================
===========================================
revlib/one-two-three-v3_101.real
revlib/one-two-three-v3_101.real,7200,550867,cycle,25,-1,15,7,11
===========================================
revlib/mod8-10_178.real,,cycle,,NF
===========================================
revlib/mod5mils_71.real
revlib/mod5mils_71.real,7200,728877,cycle,25,-1,8,4,6
===========================================
===========================================
revlib/mod5d2_70.real
revlib/mod5d2_70.real,7200,150978,cycle,25,-1,13,6,9
===========================================
revlib/mod10_176.real,,cycle,,NF
revlib/mini-alu_167.real,,cycle,,NF
===========================================
revlib/miller_12.real
revlib/miller_12.real,7200,61808,cycle,9,-1,8,0,8
===========================================
revlib/majority_239.real,,cycle,,NF
===========================================
revlib/ham3_103.real
revlib/ham3_103.real,7200,69662,cycle,9,-1,4,1,4
===========================================
===========================================
revlib/graycode6_48.real
revlib/graycode6_48.real,7200,446178,cycle,36,-1,5,0,5
===========================================
===========================================
revlib/fredkin_7.real
revlib/fredkin_7.real,7200,44681,cycle,9,-1,1,0,1
===========================================
revlib/ex3_229.real,,cycle,,NF
===========================================
revlib/ex1_226.real
revlib/ex1_226.real,7200,220859,cycle,36,-1,14,7,8
===========================================
===========================================
revlib/ex-1_166.real
revlib/ex-1_166.real,7200,49258,cycle,9,-1,3,0,3
===========================================
revlib/decod24-v3_45.real,,cycle,,NF
revlib/C17_204.real,,cycle,,NF
===========================================
revlib/alu-v4_37.real
revlib/alu-v4_37.real,7200,295125,cycle,25,-1,8,2,5
===========================================
===========================================
revlib/alu-bdd_288.real
revlib/alu-bdd_288.real,7200,cycle,-1,Time limit exceeded
===========================================
revlib/aj-e11_168.real,,cycle,,NF
revlib/4mod7-v1_96.real,,cycle,,NF
===========================================
revlib/4mod5-v1_25.real
revlib/4mod5-v1_25.real,7200,170234,cycle,25,-1,6,2,4
===========================================
revlib/4gt5_77.real,,cycle,,NF
revlib/4gt4-v1_74.real,,cycle,,NF
revlib/4gt13-v1_93.real,,cycle,,NF
revlib/4gt12-v1_89.real,,cycle,,NF
===========================================
revlib/4gt11-v1_85.real
revlib/4gt11-v1_85.real,7200,334285,cycle,25,-1,7,3,5
===========================================
revlib/4gt10-v1_81.real,,cycle,,NF
===========================================
revlib/3_17_14.real
revlib/3_17_14.real,7200,63851,cycle,9,-1,5,0,5
===========================================
===========================================
revlib/xor5_254.real
revlib/xor5_254.real,7200,672939,2Dmesh,36,-1,11,4,7
===========================================
===========================================
revlib/toffoli_double_4.real
revlib/toffoli_double_4.real,7200,204869,2Dmesh,16,-1,4,2,4
===========================================
===========================================
revlib/rd53_139.real
revlib/rd53_139.real,7200,2Dmesh,-1,Time limit exceeded
===========================================
===========================================
revlib/rd32-v1_69.real
revlib/rd32-v1_69.real,7200,188570,2Dmesh,16,-1,4,2,4
===========================================
===========================================
revlib/rd32_272.real
revlib/rd32_272.real,7200,553277,2Dmesh,25,-1,11,5,7
===========================================
===========================================
revlib/peres_9.real
revlib/peres_9.real,7200,48099,2Dmesh,9,-1,3,1,3
===========================================
===========================================
revlib/one-two-three-v3_101.real
revlib/one-two-three-v3_101.real,7200,222662,2Dmesh,25,-1,19,11,11
===========================================
===========================================
revlib/mod8-10_178.real
revlib/mod8-10_178.real,7200,2Dmesh,-1,Time limit exceeded
===========================================
===========================================
revlib/mod5mils_71.real
revlib/mod5mils_71.real,7200,720918,2Dmesh,25,-1,6,2,4
===========================================
===========================================
revlib/mod5d2_70.real
revlib/mod5d2_70.real,7200,973453,2Dmesh,25,-1,16,9,8
===========================================
revlib/mod10_176.real,,2Dmesh,,NF
revlib/mini-alu_167.real,,2Dmesh,,NF
===========================================
revlib/miller_12.real
revlib/miller_12.real,7200,130514,2Dmesh,9,-1,11,3,11
===========================================
revlib/majority_239.real,,2Dmesh,,NF
===========================================
revlib/ham3_103.real
revlib/ham3_103.real,7200,103389,2Dmesh,9,-1,5,2,4
===========================================
===========================================
revlib/graycode6_48.real
revlib/graycode6_48.real,7200,826449,2Dmesh,36,-1,9,4,6
===========================================
===========================================
revlib/fredkin_7.real
revlib/fredkin_7.real,7200,35992,2Dmesh,9,-1,2,1,2
===========================================
===========================================
revlib/ex3_229.real
revlib/ex3_229.real,7200,2Dmesh,-1,Time limit exceeded
===========================================
===========================================
revlib/ex1_226.real
revlib/ex1_226.real,7200,171014,2Dmesh,36,-1,14,7,7
===========================================
===========================================
revlib/ex-1_166.real
revlib/ex-1_166.real,7200,50510,2Dmesh,9,-1,3,0,3
===========================================
revlib/decod24-v3_45.real,,2Dmesh,,NF
===========================================
revlib/C17_204.real
revlib/C17_204.real,7200,2Dmesh,-1,Time limit exceeded
===========================================
===========================================
revlib/alu-v4_37.real
revlib/alu-v4_37.real,7200,859298,2Dmesh,25,-1,9,3,7
===========================================
===========================================
revlib/alu-bdd_288.real
revlib/alu-bdd_288.real,7200,2Dmesh,-1,Time limit exceeded
===========================================
revlib/aj-e11_168.real,,2Dmesh,,NF
===========================================
revlib/4mod7-v1_96.real
revlib/4mod7-v1_96.real,7200,2Dmesh,-1,Time limit exceeded
===========================================
===========================================
revlib/4mod5-v1_25.real
revlib/4mod5-v1_25.real,7200,159222,2Dmesh,25,-1,6,2,5
===========================================
===========================================
revlib/4gt5_77.real
revlib/4gt5_77.real,7200,331563,2Dmesh,25,-1,11,7,7
===========================================
===========================================
revlib/4gt4-v1_74.real
revlib/4gt4-v1_74.real,7200,2Dmesh,-1,Time limit exceeded
===========================================
===========================================
revlib/4gt13-v1_93.real
revlib/4gt13-v1_93.real,7200,433644,2Dmesh,25,-1,6,3,5
===========================================
===========================================
revlib/4gt12-v1_89.real
revlib/4gt12-v1_89.real,7200,543107,2Dmesh,25,-1,14,10,6
===========================================
===========================================
revlib/4gt11-v1_85.real
revlib/4gt11-v1_85.real,7200,749970,2Dmesh,25,-1,5,1,4
===========================================
===========================================
revlib/4gt10-v1_81.real
revlib/4gt10-v1_81.real,7200,463270,2Dmesh,25,-1,12,6,9
===========================================
===========================================
revlib/3_17_14.real
revlib/3_17_14.real,7200,139673,2Dmesh,9,-1,7,2,6
===========================================
===========================================
revlib/xor5_254.real
revlib/xor5_254.real,7200,596029,torus,36,-1,9,2,6
===========================================
===========================================
revlib/toffoli_double_4.real
revlib/toffoli_double_4.real,7200,558537,torus,16,-1,4,2,3
===========================================
===========================================
revlib/rd53_139.real
revlib/rd53_139.real,7200,torus,-1,Time limit exceeded
===========================================
===========================================
revlib/rd32-v1_69.real
revlib/rd32-v1_69.real,7200,759039,torus,16,-1,4,2,3
===========================================
===========================================
revlib/rd32_272.real
revlib/rd32_272.real,7200,213124,torus,25,-1,13,7,7
===========================================
===========================================
revlib/peres_9.real
revlib/peres_9.real,7200,291140,torus,9,-1,2,0,2
===========================================
===========================================
revlib/one-two-three-v3_101.real
revlib/one-two-three-v3_101.real,7200,367177,torus,25,-1,14,6,9
===========================================
===========================================
revlib/mod8-10_178.real
revlib/mod8-10_178.real,7200,torus,-1,Time limit exceeded
===========================================
===========================================
revlib/mod5mils_71.real
revlib/mod5mils_71.real,7200,978823,torus,25,-1,6,2,4
===========================================
===========================================
revlib/mod5d2_70.real
revlib/mod5d2_70.real,7200,966754,torus,25,-1,14,7,8
===========================================
===========================================
revlib/mod10_176.real
revlib/mod10_176.real,7200,403271,torus,16,-1,16,10,9
===========================================
===========================================
revlib/mini-alu_167.real
revlib/mini-alu_167.real,7200,torus,-1,Time limit exceeded
===========================================
===========================================
revlib/miller_12.real
revlib/miller_12.real,7200,380365,torus,9,-1,8,0,8
===========================================
revlib/majority_239.real,,torus,,NF
===========================================
revlib/ham3_103.real
revlib/ham3_103.real,7200,313258,torus,9,-1,4,1,4
===========================================
===========================================
revlib/graycode6_48.real
revlib/graycode6_48.real,7200,986962,torus,36,-1,9,4,6
===========================================
===========================================
revlib/fredkin_7.real
revlib/fredkin_7.real,7200,241435,torus,9,-1,1,0,1
===========================================
===========================================
revlib/ex3_229.real
revlib/ex3_229.real,7200,torus,-1,Time limit exceeded
===========================================
===========================================
revlib/ex1_226.real
revlib/ex1_226.real,7200,514230,torus,36,-1,9,2,6
===========================================
===========================================
revlib/ex-1_166.real
revlib/ex-1_166.real,7200,296216,torus,9,-1,3,0,3
===========================================
===========================================
revlib/decod24-v3_45.real
revlib/decod24-v3_45.real,7200,804022,torus,16,-1,10,4,6
===========================================
===========================================
revlib/C17_204.real
revlib/C17_204.real,7200,torus,-1,Time limit exceeded
===========================================
===========================================
revlib/alu-v4_37.real
revlib/alu-v4_37.real,7200,519733,torus,25,-1,11,5,7
===========================================
===========================================
revlib/alu-bdd_288.real
revlib/alu-bdd_288.real,7200,torus,-1,Time limit exceeded
===========================================
===========================================
revlib/aj-e11_168.real
revlib/aj-e11_168.real,7200,154182,torus,16,-1,17,8,11
===========================================
===========================================
revlib/4mod7-v1_96.real
revlib/4mod7-v1_96.real,7200,torus,-1,Time limit exceeded
===========================================
===========================================
revlib/4mod5-v1_25.real
revlib/4mod5-v1_25.real,7200,11666,torus,25,-1,6,2,4
===========================================
===========================================
revlib/4gt5_77.real
revlib/4gt5_77.real,7200,6156,torus,25,-1,7,3,6
===========================================
===========================================
revlib/4gt4-v1_74.real
revlib/4gt4-v1_74.real,7200,torus,-1,Time limit exceeded
===========================================
===========================================
revlib/4gt13-v1_93.real
revlib/4gt13-v1_93.real,7200,527535,torus,25,-1,7,4,5
===========================================
===========================================
revlib/4gt12-v1_89.real
revlib/4gt12-v1_89.real,7200,24749,torus,25,-1,9,5,6
===========================================
===========================================
revlib/4gt11-v1_85.real
revlib/4gt11-v1_85.real,7200,70734,torus,25,-1,7,3,4
===========================================
===========================================
revlib/4gt10-v1_81.real
revlib/4gt10-v1_81.real,7200,488174,torus,25,-1,13,7,8
===========================================
===========================================
revlib/3_17_14.real
revlib/3_17_14.real,7200,352434,torus,9,-1,5,0,5
===========================================
===========================================
revlib/xor5_254.real
revlib/xor5_254.real,7200,517273,3Dgrid,36,-1,12,5,6
===========================================
===========================================
revlib/toffoli_double_4.real
revlib/toffoli_double_4.real,7200,68078,3Dgrid,16,-1,6,4,4
===========================================
===========================================
revlib/rd53_139.real
revlib/rd53_139.real,7200,3Dgrid,-1,Time limit exceeded
===========================================
===========================================
revlib/rd32-v1_69.real
revlib/rd32-v1_69.real,7200,380550,3Dgrid,16,-1,5,3,4
===========================================
===========================================
revlib/rd32_272.real
revlib/rd32_272.real,7200,920798,3Dgrid,25,-1,13,7,7
===========================================
===========================================
revlib/peres_9.real
revlib/peres_9.real,7200,283216,3Dgrid,9,-1,3,1,3
===========================================
===========================================
revlib/one-two-three-v3_101.real
revlib/one-two-three-v3_101.real,7200,929032,3Dgrid,25,-1,12,4,9
===========================================
revlib/mod8-10_178.real,,3Dgrid,,NF
===========================================
revlib/mod5mils_71.real
revlib/mod5mils_71.real,7200,588497,3Dgrid,25,-1,6,2,5
===========================================
===========================================
revlib/mod5d2_70.real
revlib/mod5d2_70.real,7200,244855,3Dgrid,25,-1,12,5,8
===========================================
===========================================
revlib/mod10_176.real
revlib/mod10_176.real,7200,779248,3Dgrid,16,-1,16,10,10
===========================================
===========================================
revlib/mini-alu_167.real
revlib/mini-alu_167.real,7200,3Dgrid,-1,Time limit exceeded
===========================================
===========================================
revlib/miller_12.real
revlib/miller_12.real,7200,746173,3Dgrid,9,-1,15,7,11
===========================================
revlib/majority_239.real,,3Dgrid,,NF
===========================================
revlib/ham3_103.real
revlib/ham3_103.real,7200,357283,3Dgrid,9,-1,6,3,5
===========================================
===========================================
revlib/graycode6_48.real
revlib/graycode6_48.real,7200,49657,3Dgrid,36,-1,8,3,5
===========================================
===========================================
revlib/fredkin_7.real
revlib/fredkin_7.real,7200,154394,3Dgrid,9,-1,2,1,2
===========================================
revlib/ex3_229.real,,3Dgrid,,NF
===========================================
revlib/ex1_226.real
revlib/ex1_226.real,7200,305370,3Dgrid,36,-1,12,5,7
===========================================
===========================================
revlib/ex-1_166.real
revlib/ex-1_166.real,7200,197218,3Dgrid,9,-1,3,0,3
===========================================
===========================================
revlib/decod24-v3_45.real
revlib/decod24-v3_45.real,7200,651000,3Dgrid,16,-1,16,10,8
===========================================
revlib/C17_204.real,,3Dgrid,,NF
===========================================
revlib/alu-v4_37.real
revlib/alu-v4_37.real,7200,308160,3Dgrid,25,-1,9,3,7
===========================================
===========================================
revlib/alu-bdd_288.real
revlib/alu-bdd_288.real,7200,770062,3Dgrid,49,-1,12,4,8
===========================================
===========================================
revlib/aj-e11_168.real
revlib/aj-e11_168.real,7200,787918,3Dgrid,16,-1,17,8,12
===========================================
===========================================
revlib/4mod7-v1_96.real
revlib/4mod7-v1_96.real,7200,3Dgrid,-1,Time limit exceeded
===========================================
===========================================
revlib/4mod5-v1_25.real
revlib/4mod5-v1_25.real,7200,681696,3Dgrid,25,-1,7,3,4
===========================================
===========================================
revlib/4gt5_77.real
revlib/4gt5_77.real,7200,734784,3Dgrid,25,-1,12,8,7
===========================================
revlib/4gt4-v1_74.real,,3Dgrid,,NF
===========================================
revlib/4gt13-v1_93.real
revlib/4gt13-v1_93.real,7200,284661,3Dgrid,25,-1,6,3,5
===========================================
revlib/4gt12-v1_89.real,,3Dgrid,,NF
===========================================
revlib/4gt11-v1_85.real
revlib/4gt11-v1_85.real,7200,572459,3Dgrid,25,-1,4,0,3
===========================================
===========================================
revlib/4gt10-v1_81.real
revlib/4gt10-v1_81.real,7200,154879,3Dgrid,25,-1,15,9,10
===========================================
===========================================
revlib/3_17_14.real
revlib/3_17_14.real,7200,482537,3Dgrid,9,-1,8,3,7
===========================================
===========================================
revlib/xor5_254.real
revlib/xor5_254.real,7200,cbn,-1,Time limit exceeded
===========================================
===========================================
revlib/toffoli_double_4.real
revlib/toffoli_double_4.real,7200,967340,cbn,16,-1,3,1,3
===========================================
===========================================
revlib/rd53_139.real
revlib/rd53_139.real,7200,cbn,-1,Time limit exceeded
===========================================
===========================================
revlib/rd32-v1_69.real
revlib/rd32-v1_69.real,7200,787556,cbn,16,-1,3,1,3
===========================================
===========================================
revlib/rd32_272.real
revlib/rd32_272.real,7200,cbn,-1,Time limit exceeded
===========================================
===========================================
revlib/peres_9.real
revlib/peres_9.real,7200,1369,cbn,9,-1,2,0,2
===========================================
===========================================
revlib/one-two-three-v3_101.real
revlib/one-two-three-v3_101.real,7200,cbn,-1,Time limit exceeded
===========================================
===========================================
revlib/mod8-10_178.real
revlib/mod8-10_178.real,7200,cbn,-1,Time limit exceeded
===========================================
===========================================
revlib/mod5mils_71.real
revlib/mod5mils_71.real,7200,cbn,-1,Time limit exceeded
===========================================
===========================================
revlib/mod5d2_70.real
revlib/mod5d2_70.real,7200,cbn,-1,Time limit exceeded
===========================================
===========================================
revlib/mod10_176.real
revlib/mod10_176.real,7200,cbn,-1,Time limit exceeded
===========================================
===========================================
revlib/mini-alu_167.real
revlib/mini-alu_167.real,7200,cbn,-1,Time limit exceeded
===========================================
===========================================
revlib/miller_12.real
revlib/miller_12.real,7200,183762,cbn,9,-1,8,0,8
===========================================
revlib/majority_239.real,,cbn,,NF
===========================================
revlib/ham3_103.real
revlib/ham3_103.real,7200,16945,cbn,9,-1,4,1,4
===========================================
===========================================
revlib/graycode6_48.real
revlib/graycode6_48.real,7200,575116,cbn,36,-1,5,0,5
===========================================
===========================================
revlib/fredkin_7.real
revlib/fredkin_7.real,7200,996361,cbn,9,-1,1,0,1
===========================================
===========================================
revlib/ex3_229.real
revlib/ex3_229.real,7200,cbn,-1,Time limit exceeded
===========================================
===========================================
revlib/ex1_226.real
revlib/ex1_226.real,7200,cbn,-1,Time limit exceeded
===========================================
===========================================
revlib/ex-1_166.real
revlib/ex-1_166.real,7200,929209,cbn,9,-1,3,0,3
===========================================
===========================================
revlib/decod24-v3_45.real
revlib/decod24-v3_45.real,7200,cbn,-1,Time limit exceeded
===========================================
===========================================
revlib/C17_204.real
revlib/C17_204.real,7200,cbn,-1,Time limit exceeded
===========================================
===========================================
revlib/alu-v4_37.real
revlib/alu-v4_37.real,7200,cbn,-1,Time limit exceeded
===========================================
===========================================
revlib/alu-bdd_288.real
revlib/alu-bdd_288.real,7200,cbn,-1,Time limit exceeded
===========================================
===========================================
revlib/aj-e11_168.real
revlib/aj-e11_168.real,7200,cbn,-1,Time limit exceeded
===========================================
===========================================
revlib/4mod7-v1_96.real
revlib/4mod7-v1_96.real,7200,cbn,-1,Time limit exceeded
===========================================
===========================================
revlib/4mod5-v1_25.real
revlib/4mod5-v1_25.real,7200,cbn,-1,Time limit exceeded
===========================================
===========================================
revlib/4gt5_77.real
revlib/4gt5_77.real,7200,cbn,-1,Time limit exceeded
===========================================
===========================================
revlib/4gt4-v1_74.real
revlib/4gt4-v1_74.real,7200,cbn,-1,Time limit exceeded
===========================================
===========================================
revlib/4gt13-v1_93.real
revlib/4gt13-v1_93.real,7200,773613,cbn,25,-1,11,8,5
===========================================
===========================================
revlib/4gt12-v1_89.real
revlib/4gt12-v1_89.real,7200,cbn,-1,Time limit exceeded
===========================================
===========================================
revlib/4gt11-v1_85.real
revlib/4gt11-v1_85.real,7200,466621,cbn,25,-1,5,1,4
===========================================
===========================================
revlib/4gt10-v1_81.real
revlib/4gt10-v1_81.real,7200,cbn,-1,Time limit exceeded
===========================================
===========================================
revlib/3_17_14.real
revlib/3_17_14.real,7200,154518,cbn,9,-1,5,0,5
===========================================
Benchmarking initiated 
19:44:11
===========================================
revlib/xor5_254.real
revlib/xor5_254.real,7200,15962,2Dmesh,36,-1,13,6,7
===========================================
===========================================
revlib/toffoli_double_4.real
revlib/toffoli_double_4.real,7200,457722,2Dmesh,16,-1,6,4,4
===========================================
===========================================
revlib/rd53_139.real
revlib/rd53_139.real,7200,2Dmesh,-1,Time limit exceeded
===========================================
===========================================
revlib/rd32-v1_69.real
revlib/rd32-v1_69.real,7200,644383,2Dmesh,16,-1,4,2,4
===========================================
===========================================
revlib/rd32_272.real
revlib/rd32_272.real,7200,835284,2Dmesh,25,-1,11,5,7
===========================================
===========================================
revlib/peres_9.real
revlib/peres_9.real,7200,357848,2Dmesh,9,-1,5,3,4
===========================================
===========================================
revlib/one-two-three-v3_101.real
revlib/one-two-three-v3_101.real,7200,208210,2Dmesh,25,-1,18,10,11
===========================================
===========================================
revlib/mod8-10_178.real
revlib/mod8-10_178.real,7200,2Dmesh,-1,Time limit exceeded
===========================================
===========================================
revlib/mod5mils_71.real
revlib/mod5mils_71.real,7200,948522,2Dmesh,25,-1,7,3,4
===========================================
===========================================
revlib/mod5d2_70.real
revlib/mod5d2_70.real,7200,389234,2Dmesh,25,-1,16,9,8
===========================================
===========================================
revlib/mod10_176.real
revlib/mod10_176.real,7200,149916,2Dmesh,16,-1,16,10,10
===========================================
===========================================
revlib/mini-alu_167.real
revlib/mini-alu_167.real,7200,2Dmesh,-1,Time limit exceeded
===========================================
===========================================
revlib/miller_12.real
revlib/miller_12.real,7200,247269,2Dmesh,9,-1,18,10,11
===========================================
revlib/majority_239.real,,2Dmesh,,NF
===========================================
revlib/ham3_103.real
revlib/ham3_103.real,7200,216362,2Dmesh,9,-1,6,3,6
===========================================
===========================================
revlib/graycode6_48.real
revlib/graycode6_48.real,7200,579007,2Dmesh,36,-1,10,5,6
===========================================
===========================================
revlib/fredkin_7.real
revlib/fredkin_7.real,7200,228150,2Dmesh,9,-1,1,0,1
===========================================
===========================================
revlib/ex3_229.real
revlib/ex3_229.real,7200,847994,2Dmesh,36,-1,25,19,9
===========================================
===========================================
revlib/ex1_226.real
revlib/ex1_226.real,7200,869016,2Dmesh,36,-1,11,4,7
===========================================
===========================================
revlib/ex-1_166.real
revlib/ex-1_166.real,7200,231082,2Dmesh,9,-1,4,1,4
===========================================
===========================================
revlib/decod24-v3_45.real
revlib/decod24-v3_45.real,7200,838938,2Dmesh,16,-1,15,9,7
===========================================
===========================================
revlib/C17_204.real
revlib/C17_204.real,7200,2Dmesh,-1,Time limit exceeded
===========================================
===========================================
revlib/alu-v4_37.real
revlib/alu-v4_37.real,7200,868864,2Dmesh,25,-1,9,3,7
===========================================
===========================================
revlib/alu-bdd_288.real
revlib/alu-bdd_288.real,7200,2Dmesh,-1,Time limit exceeded
===========================================
===========================================
revlib/aj-e11_168.real
revlib/aj-e11_168.real,7200,241583,2Dmesh,16,-1,18,9,12
===========================================
===========================================
revlib/4mod7-v1_96.real
revlib/4mod7-v1_96.real,7200,2Dmesh,-1,Time limit exceeded
===========================================
===========================================
revlib/4mod5-v1_25.real
revlib/4mod5-v1_25.real,7200,563481,2Dmesh,25,-1,7,3,5
===========================================
===========================================
revlib/4gt5_77.real
revlib/4gt5_77.real,7200,957634,2Dmesh,25,-1,10,6,7
===========================================
===========================================
revlib/4gt4-v1_74.real
revlib/4gt4-v1_74.real,7200,2Dmesh,-1,Time limit exceeded
===========================================
===========================================
revlib/4gt13-v1_93.real
revlib/4gt13-v1_93.real,7200,146060,2Dmesh,25,-1,6,3,5
===========================================
===========================================
revlib/4gt12-v1_89.real
revlib/4gt12-v1_89.real,7200,303606,2Dmesh,25,-1,14,10,6
===========================================
===========================================
revlib/4gt11-v1_85.real
revlib/4gt11-v1_85.real,7200,922494,2Dmesh,25,-1,5,1,4
===========================================
===========================================
revlib/4gt10-v1_81.real
revlib/4gt10-v1_81.real,7200,854806,2Dmesh,25,-1,13,7,9
===========================================
===========================================
revlib/3_17_14.real
revlib/3_17_14.real,7200,590340,2Dmesh,9,-1,15,10,7
===========================================
===========================================
revlib/xor5_254.real
revlib/xor5_254.real,7200,3Dgrid,-1,Time limit exceeded
===========================================
===========================================
revlib/toffoli_double_4.real
revlib/toffoli_double_4.real,7200,338841,3Dgrid,16,-1,16,14,3
===========================================
===========================================
revlib/rd53_139.real
revlib/rd53_139.real,7200,3Dgrid,-1,Time limit exceeded
===========================================
===========================================
revlib/rd32-v1_69.real
revlib/rd32-v1_69.real,7200,3Dgrid,-1,Time limit exceeded
===========================================
===========================================
revlib/rd32_272.real
revlib/rd32_272.real,7200,3Dgrid,-1,Time limit exceeded
===========================================
===========================================
revlib/peres_9.real
revlib/peres_9.real,7200,954391,3Dgrid,9,-1,16,14,4
===========================================
===========================================
revlib/one-two-three-v3_101.real
revlib/one-two-three-v3_101.real,7200,3Dgrid,-1,Time limit exceeded
===========================================
===========================================
revlib/mod8-10_178.real
revlib/mod8-10_178.real,7200,3Dgrid,-1,Time limit exceeded
===========================================
===========================================
revlib/mod5mils_71.real
revlib/mod5mils_71.real,7200,3Dgrid,-1,Time limit exceeded
===========================================
===========================================
revlib/mod5d2_70.real
revlib/mod5d2_70.real,7200,3Dgrid,-1,Time limit exceeded
===========================================
===========================================
revlib/mod10_176.real
revlib/mod10_176.real,7200,3Dgrid,-1,Time limit exceeded
===========================================
===========================================
revlib/mini-alu_167.real
revlib/mini-alu_167.real,7200,3Dgrid,-1,Time limit exceeded
===========================================
===========================================
revlib/miller_12.real
revlib/miller_12.real,7200,3Dgrid,-1,Time limit exceeded
===========================================
===========================================
revlib/majority_239.real
revlib/majority_239.real,7200,3Dgrid,-1,Time limit exceeded
===========================================
===========================================
revlib/ham3_103.real
revlib/ham3_103.real,7200,592151,3Dgrid,9,-1,6,3,6
===========================================
===========================================
revlib/graycode6_48.real
revlib/graycode6_48.real,7200,3Dgrid,-1,Time limit exceeded
===========================================
===========================================
revlib/fredkin_7.real
revlib/fredkin_7.real,7200,695869,3Dgrid,9,-1,1,0,1
===========================================
===========================================
revlib/ex3_229.real
revlib/ex3_229.real,7200,3Dgrid,-1,Time limit exceeded
===========================================
===========================================
revlib/ex1_226.real
revlib/ex1_226.real,7200,3Dgrid,-1,Time limit exceeded
===========================================
===========================================
revlib/ex-1_166.real
revlib/ex-1_166.real,7200,463853,3Dgrid,9,-1,4,1,4
===========================================
===========================================
revlib/decod24-v3_45.real
revlib/decod24-v3_45.real,7200,3Dgrid,-1,Time limit exceeded
===========================================
===========================================
revlib/C17_204.real
revlib/C17_204.real,7200,3Dgrid,-1,Time limit exceeded
===========================================
===========================================
revlib/alu-v4_37.real
revlib/alu-v4_37.real,7200,3Dgrid,-1,Time limit exceeded
===========================================
===========================================
revlib/alu-bdd_288.real
revlib/alu-bdd_288.real,7200,3Dgrid,-1,Time limit exceeded
===========================================
===========================================
revlib/aj-e11_168.real
revlib/aj-e11_168.real,7200,3Dgrid,-1,Time limit exceeded
===========================================
===========================================
revlib/4mod7-v1_96.real
revlib/4mod7-v1_96.real,7200,3Dgrid,-1,Time limit exceeded
===========================================
===========================================
revlib/4mod5-v1_25.real
revlib/4mod5-v1_25.real,7200,3Dgrid,-1,Time limit exceeded
===========================================
===========================================
revlib/4gt5_77.real
revlib/4gt5_77.real,7200,3Dgrid,-1,Time limit exceeded
===========================================
===========================================
revlib/4gt4-v1_74.real
revlib/4gt4-v1_74.real,7200,3Dgrid,-1,Time limit exceeded
===========================================
===========================================
revlib/4gt13-v1_93.real
revlib/4gt13-v1_93.real,7200,3Dgrid,-1,Time limit exceeded
===========================================
===========================================
revlib/4gt12-v1_89.real
revlib/4gt12-v1_89.real,7200,3Dgrid,-1,Time limit exceeded
===========================================
===========================================
revlib/4gt11-v1_85.real
revlib/4gt11-v1_85.real,7200,3Dgrid,-1,Time limit exceeded
===========================================
===========================================
revlib/4gt10-v1_81.real
revlib/4gt10-v1_81.real,7200,3Dgrid,-1,Time limit exceeded
===========================================
===========================================
revlib/3_17_14.real
revlib/3_17_14.real,7200,131999,3Dgrid,9,-1,12,7,8
===========================================


==> figs/optimal_rep.txt <==
Benchmarking initiated 
16:03:52
===========================================
revlib/xor5_254.real
revlib/xor5_254.real,600,884244,1D,36,1,15,8,9
revlib/xor5_254.real,600,521657,1D,36,2,15,8,8
revlib/xor5_254.real,600,483821,1D,36,4,15,8,7
revlib/xor5_254.real,600,302205,1D,36,8,15,8,7
revlib/xor5_254.real,600,201,1D,36,16,15,8,7, reusing old result
revlib/xor5_254.real,7200,233,1D,36,-1,15,8,7, reusing old result
===========================================
===========================================
revlib/toffoli_double_4.real
revlib/toffoli_double_4.real,600,176455,1D,16,1,5,3,4
revlib/toffoli_double_4.real,600,288132,1D,16,2,5,3,4
revlib/toffoli_double_4.real,600,115,1D,16,4,5,3,4, reusing old result
revlib/toffoli_double_4.real,600,77,1D,16,8,5,3,4, reusing old result
revlib/toffoli_double_4.real,600,79,1D,16,16,5,3,4, reusing old result
revlib/toffoli_double_4.real,7200,106,1D,16,-1,5,3,4, reusing old result
===========================================
===========================================
revlib/rd53_139.real
revlib/rd53_139.real,600,390704,1D,64,1,33,25,18
revlib/rd53_139.real,600,1D,2,Time limit exceeded
revlib/rd53_139.real,7200,1D,-1,Time limit exceeded
===========================================
===========================================
revlib/rd32-v1_69.real
revlib/rd32-v1_69.real,600,370194,1D,16,1,7,4,6
revlib/rd32-v1_69.real,600,367673,1D,16,2,7,4,6
revlib/rd32-v1_69.real,600,339892,1D,16,4,7,4,6
revlib/rd32-v1_69.real,600,106,1D,16,8,7,4,6, reusing old result
revlib/rd32-v1_69.real,600,77,1D,16,16,7,4,6, reusing old result
revlib/rd32-v1_69.real,7200,109,1D,16,-1,7,4,6, reusing old result
===========================================
===========================================
revlib/rd32_272.real
revlib/rd32_272.real,600,972564,1D,25,1,16,10,11
revlib/rd32_272.real,600,842202,1D,25,2,18,12,11
revlib/rd32_272.real,600,467805,1D,25,4,15,9,11
revlib/rd32_272.real,600,147580,1D,25,8,15,9,11
revlib/rd32_272.real,600,112,1D,25,16,15,9,11, reusing old result
revlib/rd32_272.real,7200,114,1D,25,-1,15,9,11, reusing old result
===========================================
===========================================
revlib/peres_9.real
revlib/peres_9.real,600,82370,1D,9,1,4,2,4
revlib/peres_9.real,600,51784,1D,9,2,4,2,4
revlib/peres_9.real,600,89,1D,9,4,4,2,4, reusing old result
revlib/peres_9.real,600,75,1D,9,8,4,2,4, reusing old result
revlib/peres_9.real,600,73,1D,9,16,4,2,4, reusing old result
revlib/peres_9.real,7200,106,1D,9,-1,4,2,4, reusing old result
===========================================
===========================================
revlib/one-two-three-v3_101.real
revlib/one-two-three-v3_101.real,600,364281,1D,25,1,20,12,15
revlib/one-two-three-v3_101.real,600,342638,1D,25,2,22,14,14
revlib/one-two-three-v3_101.real,600,431149,1D,25,4,17,9,12
revlib/one-two-three-v3_101.real,600,338797,1D,25,8,17,9,12
revlib/one-two-three-v3_101.real,600,110,1D,25,16,17,9,12, reusing old result
revlib/one-two-three-v3_101.real,7200,113,1D,25,-1,17,9,12, reusing old result
===========================================
revlib/mod8-10_178.real,,1D,,NF
===========================================
revlib/mod5mils_71.real
revlib/mod5mils_71.real,600,901377,1D,25,1,11,6,8
revlib/mod5mils_71.real,600,933429,1D,25,2,10,5,7
revlib/mod5mils_71.real,600,834142,1D,25,4,10,5,7
revlib/mod5mils_71.real,600,566033,1D,25,8,11,6,7
revlib/mod5mils_71.real,600,131,1D,25,16,11,6,7, reusing old result
revlib/mod5mils_71.real,7200,112,1D,25,-1,11,6,7, reusing old result
===========================================
===========================================
revlib/mod5d2_70.real
revlib/mod5d2_70.real,600,262381,1D,25,1,14,6,12
revlib/mod5d2_70.real,600,418052,1D,25,2,16,8,10
revlib/mod5d2_70.real,600,263197,1D,25,4,14,6,12
revlib/mod5d2_70.real,600,484507,1D,25,8,18,10,10
revlib/mod5d2_70.real,600,112,1D,25,16,18,10,10, reusing old result
revlib/mod5d2_70.real,7200,112,1D,25,-1,18,10,10, reusing old result
===========================================
revlib/mod10_176.real,,1D,,NF
revlib/mini-alu_167.real,,1D,,NF
===========================================
revlib/miller_12.real
revlib/miller_12.real,600,310106,1D,9,1,12,4,12
revlib/miller_12.real,600,219696,1D,9,2,12,4,12
revlib/miller_12.real,600,175009,1D,9,4,11,3,11
revlib/miller_12.real,600,34097,1D,9,8,INFEASIBLE
revlib/majority_239.real,,1D,,NF
===========================================
revlib/ham3_103.real
revlib/ham3_103.real,600,163948,1D,9,1,7,4,7
revlib/ham3_103.real,600,105183,1D,9,2,6,3,6
revlib/ham3_103.real,600,84043,1D,9,4,6,3,6
revlib/ham3_103.real,600,90,1D,9,8,6,3,6, reusing old result
revlib/ham3_103.real,600,76,1D,9,16,6,3,6, reusing old result
revlib/ham3_103.real,7200,106,1D,9,-1,6,3,6, reusing old result
===========================================
===========================================
revlib/graycode6_48.real
revlib/graycode6_48.real,600,840947,1D,36,1,5,0,5
revlib/graycode6_48.real,600,105298,1D,36,2,5,0,5
revlib/graycode6_48.real,600,984105,1D,36,4,5,0,5
revlib/graycode6_48.real,600,318459,1D,36,8,7,2,5
revlib/graycode6_48.real,600,107,1D,36,16,7,2,5, reusing old result
revlib/graycode6_48.real,7200,112,1D,36,-1,7,2,5, reusing old result
===========================================
===========================================
revlib/fredkin_7.real
revlib/fredkin_7.real,600,49226,1D,9,1,1,0,1
revlib/fredkin_7.real,600,98,1D,9,2,1,0,1, reusing old result
revlib/fredkin_7.real,600,80,1D,9,4,1,0,1, reusing old result
revlib/fredkin_7.real,600,75,1D,9,8,1,0,1, reusing old result
revlib/fredkin_7.real,600,74,1D,9,16,1,0,1, reusing old result
revlib/fredkin_7.real,7200,104,1D,9,-1,1,0,1, reusing old result
===========================================
revlib/ex3_229.real,,1D,,NF
===========================================
revlib/ex1_226.real
revlib/ex1_226.real,600,889229,1D,36,1,15,8,9
revlib/ex1_226.real,600,62648,1D,36,2,15,8,9
revlib/ex1_226.real,600,849664,1D,36,4,15,8,7
revlib/ex1_226.real,600,774117,1D,36,8,15,8,7
revlib/ex1_226.real,600,137,1D,36,16,15,8,7, reusing old result
revlib/ex1_226.real,7200,115,1D,36,-1,15,8,7, reusing old result
===========================================
===========================================
revlib/ex-1_166.real
revlib/ex-1_166.real,600,152568,1D,9,1,5,1,5
revlib/ex-1_166.real,600,99971,1D,9,2,5,1,5
revlib/ex-1_166.real,600,66276,1D,9,4,5,1,5
revlib/ex-1_166.real,600,92,1D,9,8,5,1,5, reusing old result
revlib/ex-1_166.real,600,79,1D,9,16,5,1,5, reusing old result
revlib/ex-1_166.real,7200,110,1D,9,-1,5,1,5, reusing old result
===========================================
revlib/decod24-v3_45.real,,1D,,NF
revlib/C17_204.real,,1D,,NF
===========================================
revlib/alu-v4_37.real
revlib/alu-v4_37.real,600,109127,1D,25,1,9,2,7
revlib/alu-v4_37.real,600,942474,1D,25,2,9,2,7
revlib/alu-v4_37.real,600,204406,1D,25,4,10,3,7
revlib/alu-v4_37.real,600,866707,1D,25,8,11,4,7
revlib/alu-v4_37.real,600,112,1D,25,16,11,4,7, reusing old result
revlib/alu-v4_37.real,7200,111,1D,25,-1,11,4,7, reusing old result
===========================================
===========================================
revlib/alu-bdd_288.real
revlib/alu-bdd_288.real,600,989485,1D,49,1,31,22,19
revlib/alu-bdd_288.real,600,504634,1D,49,2,35,26,18
revlib/alu-bdd_288.real,600,1D,4,Time limit exceeded
revlib/alu-bdd_288.real,7200,1D,-1,Time limit exceeded
===========================================
revlib/aj-e11_168.real,,1D,,NF
revlib/4mod7-v1_96.real,,1D,,NF
===========================================
revlib/4mod5-v1_25.real
revlib/4mod5-v1_25.real,600,592183,1D,25,1,7,3,5
revlib/4mod5-v1_25.real,600,333617,1D,25,2,7,3,5
revlib/4mod5-v1_25.real,600,815292,1D,25,4,8,4,5
revlib/4mod5-v1_25.real,600,112,1D,25,8,8,4,5, reusing old result
revlib/4mod5-v1_25.real,600,76,1D,25,16,8,4,5, reusing old result
revlib/4mod5-v1_25.real,7200,105,1D,25,-1,8,4,5, reusing old result
===========================================
revlib/4gt5_77.real,,1D,,NF
revlib/4gt4-v1_74.real,,1D,,NF
revlib/4gt13-v1_93.real,,1D,,NF
revlib/4gt12-v1_89.real,,1D,,NF
===========================================
revlib/4gt11-v1_85.real
revlib/4gt11-v1_85.real,600,536039,1D,25,1,9,5,7
revlib/4gt11-v1_85.real,600,826470,1D,25,2,9,5,7
revlib/4gt11-v1_85.real,600,368559,1D,25,4,11,7,7
revlib/4gt11-v1_85.real,600,109,1D,25,8,11,7,7, reusing old result
revlib/4gt11-v1_85.real,600,78,1D,25,16,11,7,7, reusing old result
revlib/4gt11-v1_85.real,7200,110,1D,25,-1,11,7,7, reusing old result
===========================================
revlib/4gt10-v1_81.real,,1D,,NF
===========================================
revlib/3_17_14.real
revlib/3_17_14.real,600,231132,1D,9,1,9,3,9
revlib/3_17_14.real,600,158110,1D,9,2,9,3,8
revlib/3_17_14.real,600,129043,1D,9,4,9,3,8
revlib/3_17_14.real,600,93420,1D,9,8,9,3,8
revlib/3_17_14.real,600,87,1D,9,16,9,3,8, reusing old result
revlib/3_17_14.real,7200,108,1D,9,-1,9,3,8, reusing old result
===========================================
===========================================
revlib/xor5_254.real
revlib/xor5_254.real,7200,565490,cycle,36,-1,16,9,7
===========================================
===========================================
revlib/toffoli_double_4.real
revlib/toffoli_double_4.real,7200,239137,cycle,16,-1,3,1,3
===========================================
===========================================
revlib/rd53_139.real
revlib/rd53_139.real,7200,cycle,-1,Time limit exceeded
===========================================
===========================================
revlib/rd32-v1_69.real
revlib/rd32-v1_69.real,7200,443882,cycle,16,-1,5,2,5
===========================================
===========================================
revlib/rd32_272.real
revlib/rd32_272.real,7200,892643,cycle,25,-1,12,6,8
===========================================
===========================================
revlib/peres_9.real
revlib/peres_9.real,7200,82449,cycle,9,-1,2,0,2
===========================================
===========================================
revlib/one-two-three-v3_101.real
revlib/one-two-three-v3_101.real,7200,903837,cycle,25,-1,15,7,11
===========================================
revlib/mod8-10_178.real,,cycle,,NF
===========================================
revlib/mod5mils_71.real
revlib/mod5mils_71.real,7200,293266,cycle,25,-1,9,4,6
===========================================
===========================================
revlib/mod5d2_70.real
revlib/mod5d2_70.real,7200,501430,cycle,25,-1,17,9,10
===========================================
revlib/mod10_176.real,,cycle,,NF
revlib/mini-alu_167.real,,cycle,,NF
===========================================
revlib/miller_12.real
revlib/miller_12.real,7200,103812,cycle,9,-1,8,0,8
===========================================
revlib/majority_239.real,,cycle,,NF
===========================================
revlib/ham3_103.real
revlib/ham3_103.real,7200,85881,cycle,9,-1,4,1,4
===========================================
===========================================
revlib/graycode6_48.real
revlib/graycode6_48.real,7200,845616,cycle,36,-1,5,0,5
===========================================
===========================================
revlib/fredkin_7.real
revlib/fredkin_7.real,7200,60128,cycle,9,-1,1,0,1
===========================================
revlib/ex3_229.real,,cycle,,NF
===========================================
revlib/ex1_226.real
revlib/ex1_226.real,7200,955293,cycle,36,-1,15,8,7
===========================================
===========================================
revlib/ex-1_166.real
revlib/ex-1_166.real,7200,80015,cycle,9,-1,4,0,4
===========================================
revlib/decod24-v3_45.real,,cycle,,NF
revlib/C17_204.real,,cycle,,NF
===========================================
revlib/alu-v4_37.real
revlib/alu-v4_37.real,7200,900557,cycle,25,-1,9,2,7
===========================================
===========================================
revlib/alu-bdd_288.real
revlib/alu-bdd_288.real,7200,cycle,-1,Time limit exceeded
===========================================
revlib/aj-e11_168.real,,cycle,,NF
revlib/4mod7-v1_96.real,,cycle,,NF
===========================================
revlib/4mod5-v1_25.real
revlib/4mod5-v1_25.real,7200,921211,cycle,25,-1,7,3,4
===========================================
revlib/4gt5_77.real,,cycle,,NF
revlib/4gt4-v1_74.real,,cycle,,NF
revlib/4gt13-v1_93.real,,cycle,,NF
revlib/4gt12-v1_89.real,,cycle,,NF
===========================================
revlib/4gt11-v1_85.real
revlib/4gt11-v1_85.real,7200,583382,cycle,25,-1,8,4,5
===========================================
revlib/4gt10-v1_81.real,,cycle,,NF
===========================================
revlib/3_17_14.real
revlib/3_17_14.real,7200,123980,cycle,9,-1,6,0,6
===========================================
===========================================
revlib/xor5_254.real
revlib/xor5_254.real,7200,576523,2Dmesh,36,-1,17,10,6
===========================================
===========================================
revlib/toffoli_double_4.real
revlib/toffoli_double_4.real,7200,314645,2Dmesh,16,-1,4,2,4
===========================================
===========================================
revlib/rd53_139.real
revlib/rd53_139.real,7200,2Dmesh,-1,Time limit exceeded
===========================================
===========================================
revlib/rd32-v1_69.real
revlib/rd32-v1_69.real,7200,415973,2Dmesh,16,-1,5,2,5
===========================================
===========================================
revlib/rd32_272.real
revlib/rd32_272.real,7200,744760,2Dmesh,25,-1,17,11,7
===========================================
===========================================
revlib/peres_9.real
revlib/peres_9.real,7200,137510,2Dmesh,9,-1,3,1,3
===========================================
===========================================
revlib/one-two-three-v3_101.real
revlib/one-two-three-v3_101.real,7200,2Dmesh,-1,Time limit exceeded
===========================================
===========================================
revlib/mod8-10_178.real
revlib/mod8-10_178.real,7200,2Dmesh,-1,Time limit exceeded
===========================================
===========================================
revlib/mod5mils_71.real
revlib/mod5mils_71.real,7200,127513,2Dmesh,25,-1,7,2,5
===========================================
===========================================
revlib/mod5d2_70.real
revlib/mod5d2_70.real,7200,63965,2Dmesh,25,-1,24,16,9
===========================================
revlib/mod10_176.real,,2Dmesh,,NF
revlib/mini-alu_167.real,,2Dmesh,,NF
===========================================
revlib/miller_12.real
revlib/miller_12.real,7200,155560,2Dmesh,9,-1,12,4,8
===========================================
revlib/majority_239.real,,2Dmesh,,NF
===========================================
revlib/ham3_103.real
revlib/ham3_103.real,7200,209424,2Dmesh,9,-1,5,2,4
===========================================
===========================================
revlib/graycode6_48.real
revlib/graycode6_48.real,7200,274901,2Dmesh,36,-1,15,10,5
===========================================
===========================================
revlib/fredkin_7.real
revlib/fredkin_7.real,7200,99937,2Dmesh,9,-1,2,1,2
===========================================
===========================================
revlib/ex3_229.real
revlib/ex3_229.real,7200,2Dmesh,-1,Time limit exceeded
===========================================
===========================================
revlib/ex1_226.real
revlib/ex1_226.real,7200,987164,2Dmesh,36,-1,17,10,6
===========================================
===========================================
revlib/ex-1_166.real
revlib/ex-1_166.real,7200,165804,2Dmesh,9,-1,5,1,4
===========================================
revlib/decod24-v3_45.real,,2Dmesh,,NF
===========================================
revlib/C17_204.real
revlib/C17_204.real,7200,2Dmesh,-1,Time limit exceeded
===========================================
===========================================
revlib/alu-v4_37.real
revlib/alu-v4_37.real,7200,461770,2Dmesh,25,-1,20,13,7
===========================================
===========================================
revlib/alu-bdd_288.real
revlib/alu-bdd_288.real,7200,702970,2Dmesh,49,-1,24,15,10
===========================================
revlib/aj-e11_168.real,,2Dmesh,,NF
===========================================
revlib/4mod7-v1_96.real
revlib/4mod7-v1_96.real,7200,2Dmesh,-1,Time limit exceeded
===========================================
===========================================
revlib/4mod5-v1_25.real
revlib/4mod5-v1_25.real,7200,714711,2Dmesh,25,-1,8,4,5
===========================================
===========================================
revlib/4gt5_77.real
revlib/4gt5_77.real,7200,914759,2Dmesh,25,-1,15,11,6
===========================================
===========================================
revlib/4gt4-v1_74.real
revlib/4gt4-v1_74.real,7200,417704,2Dmesh,25,-1,23,18,9
===========================================
===========================================
revlib/4gt13-v1_93.real
revlib/4gt13-v1_93.real,7200,863278,2Dmesh,25,-1,13,9,5
===========================================
===========================================
revlib/4gt12-v1_89.real
revlib/4gt12-v1_89.real,7200,506563,2Dmesh,25,-1,14,9,7
===========================================
===========================================
revlib/4gt11-v1_85.real
revlib/4gt11-v1_85.real,7200,956301,2Dmesh,25,-1,10,6,4
===========================================
===========================================
revlib/4gt10-v1_81.real
revlib/4gt10-v1_81.real,7200,2Dmesh,-1,Time limit exceeded
===========================================
===========================================
revlib/3_17_14.real
revlib/3_17_14.real,7200,197313,2Dmesh,9,-1,9,3,6
===========================================
===========================================
revlib/xor5_254.real
revlib/xor5_254.real,7200,118852,torus,36,-1,15,8,5
===========================================
===========================================
revlib/toffoli_double_4.real
revlib/toffoli_double_4.real,7200,147400,torus,16,-1,7,5,3
===========================================
===========================================
revlib/rd53_139.real
revlib/rd53_139.real,7200,torus,-1,Time limit exceeded
===========================================
===========================================
revlib/rd32-v1_69.real
revlib/rd32-v1_69.real,7200,94834,torus,16,-1,8,5,4
===========================================
===========================================
revlib/rd32_272.real
revlib/rd32_272.real,7200,590376,torus,25,-1,14,8,6
===========================================
===========================================
revlib/peres_9.real
revlib/peres_9.real,7200,305016,torus,9,-1,4,2,2
===========================================
===========================================
revlib/one-two-three-v3_101.real
revlib/one-two-three-v3_101.real,7200,964935,torus,25,-1,21,13,8
===========================================
===========================================
revlib/mod8-10_178.real
revlib/mod8-10_178.real,7200,732953,torus,25,-1,26,17,10
===========================================
===========================================
revlib/mod5mils_71.real
revlib/mod5mils_71.real,7200,722478,torus,25,-1,11,6,5
===========================================
===========================================
revlib/mod5d2_70.real
revlib/mod5d2_70.real,7200,549483,torus,25,-1,17,9,7
===========================================
===========================================
revlib/mod10_176.real
revlib/mod10_176.real,7200,106494,torus,16,-1,24,17,10
===========================================
===========================================
revlib/mini-alu_167.real
revlib/mini-alu_167.real,7200,torus,-1,Time limit exceeded
===========================================
===========================================
revlib/miller_12.real
revlib/miller_12.real,7200,356569,torus,9,-1,19,11,8
===========================================
revlib/majority_239.real,,torus,,NF
===========================================
revlib/ham3_103.real
revlib/ham3_103.real,7200,287555,torus,9,-1,5,2,4
===========================================
===========================================
revlib/graycode6_48.real
revlib/graycode6_48.real,7200,864054,torus,36,-1,13,8,5
===========================================
===========================================
revlib/fredkin_7.real
revlib/fredkin_7.real,7200,396490,torus,9,-1,1,0,1
===========================================
===========================================
revlib/ex3_229.real
revlib/ex3_229.real,7200,418799,torus,36,-1,19,12,7
===========================================
===========================================
revlib/ex1_226.real
revlib/ex1_226.real,7200,796639,torus,36,-1,16,9,5
===========================================
===========================================
revlib/ex-1_166.real
revlib/ex-1_166.real,7200,748591,torus,9,-1,6,2,4
===========================================
===========================================
revlib/decod24-v3_45.real
revlib/decod24-v3_45.real,7200,965382,torus,16,-1,17,10,7
===========================================
===========================================
revlib/C17_204.real
revlib/C17_204.real,7200,torus,-1,Time limit exceeded
===========================================
===========================================
revlib/alu-v4_37.real
revlib/alu-v4_37.real,7200,745205,torus,25,-1,11,4,6
===========================================
===========================================
revlib/alu-bdd_288.real
revlib/alu-bdd_288.real,7200,761362,torus,49,-1,24,15,9
===========================================
===========================================
revlib/aj-e11_168.real
revlib/aj-e11_168.real,7200,torus,-1,Time limit exceeded
===========================================
===========================================
revlib/4mod7-v1_96.real
revlib/4mod7-v1_96.real,7200,torus,-1,Time limit exceeded
===========================================
===========================================
revlib/4mod5-v1_25.real
revlib/4mod5-v1_25.real,7200,822120,torus,25,-1,10,6,4
===========================================
===========================================
revlib/4gt5_77.real
revlib/4gt5_77.real,7200,448909,torus,25,-1,11,7,5
===========================================
===========================================
revlib/4gt4-v1_74.real
revlib/4gt4-v1_74.real,7200,389155,torus,25,-1,15,10,7
===========================================
===========================================
revlib/4gt13-v1_93.real
revlib/4gt13-v1_93.real,7200,130605,torus,25,-1,9,5,5
===========================================
===========================================
revlib/4gt12-v1_89.real
revlib/4gt12-v1_89.real,7200,681269,torus,25,-1,13,8,6
===========================================
===========================================
revlib/4gt11-v1_85.real
revlib/4gt11-v1_85.real,7200,339708,torus,25,-1,13,9,4
===========================================
===========================================
revlib/4gt10-v1_81.real
revlib/4gt10-v1_81.real,7200,781953,torus,25,-1,17,11,7
===========================================
===========================================
revlib/3_17_14.real
revlib/3_17_14.real,7200,616654,torus,9,-1,6,0,6
===========================================
===========================================
revlib/xor5_254.real
revlib/xor5_254.real,7200,766270,3Dgrid,36,-1,16,9,6
===========================================
===========================================
revlib/toffoli_double_4.real
revlib/toffoli_double_4.real,7200,492365,3Dgrid,16,-1,10,8,4
===========================================
===========================================
revlib/rd53_139.real
revlib/rd53_139.real,7200,3Dgrid,-1,Time limit exceeded
===========================================
===========================================
revlib/rd32-v1_69.real
revlib/rd32-v1_69.real,7200,224642,3Dgrid,16,-1,11,8,5
===========================================
===========================================
revlib/rd32_272.real
revlib/rd32_272.real,7200,740645,3Dgrid,25,-1,15,9,7
===========================================
===========================================
revlib/peres_9.real
revlib/peres_9.real,7200,768715,3Dgrid,9,-1,6,4,3
===========================================
===========================================
revlib/one-two-three-v3_101.real
revlib/one-two-three-v3_101.real,7200,896650,3Dgrid,25,-1,17,9,7
===========================================
revlib/mod8-10_178.real,,3Dgrid,,NF
===========================================
revlib/mod5mils_71.real
revlib/mod5mils_71.real,7200,929348,3Dgrid,25,-1,12,7,5
===========================================
===========================================
revlib/mod5d2_70.real
revlib/mod5d2_70.real,7200,188742,3Dgrid,25,-1,21,13,8
===========================================
===========================================
revlib/mod10_176.real
revlib/mod10_176.real,7200,900388,3Dgrid,16,-1,21,14,11
===========================================
===========================================
revlib/mini-alu_167.real
revlib/mini-alu_167.real,7200,3Dgrid,-1,Time limit exceeded
===========================================
===========================================
revlib/miller_12.real
revlib/miller_12.real,7200,615412,3Dgrid,9,-1,17,9,8
===========================================
revlib/majority_239.real,,3Dgrid,,NF
===========================================
revlib/ham3_103.real
revlib/ham3_103.real,7200,485763,3Dgrid,9,-1,6,3,4
===========================================
===========================================
revlib/graycode6_48.real
revlib/graycode6_48.real,7200,122787,3Dgrid,36,-1,10,5,5
===========================================
===========================================
revlib/fredkin_7.real
revlib/fredkin_7.real,7200,249582,3Dgrid,9,-1,2,1,2
===========================================
revlib/ex3_229.real,,3Dgrid,,NF
===========================================
revlib/ex1_226.real
revlib/ex1_226.real,7200,414259,3Dgrid,36,-1,14,7,6
===========================================
===========================================
revlib/ex-1_166.real
revlib/ex-1_166.real,7200,650449,3Dgrid,9,-1,6,2,4
===========================================
===========================================
revlib/decod24-v3_45.real
revlib/decod24-v3_45.real,7200,619560,3Dgrid,16,-1,21,14,9
===========================================
revlib/C17_204.real,,3Dgrid,,NF
===========================================
revlib/alu-v4_37.real
revlib/alu-v4_37.real,7200,193593,3Dgrid,25,-1,17,10,7
===========================================
===========================================
revlib/alu-bdd_288.real
revlib/alu-bdd_288.real,7200,27248,3Dgrid,49,-1,20,11,9
===========================================
===========================================
revlib/aj-e11_168.real
revlib/aj-e11_168.real,7200,91894,3Dgrid,16,-1,29,19,12
===========================================
===========================================
revlib/4mod7-v1_96.real
revlib/4mod7-v1_96.real,7200,501412,3Dgrid,25,-1,23,16,11
===========================================
===========================================
revlib/4mod5-v1_25.real
revlib/4mod5-v1_25.real,7200,840512,3Dgrid,25,-1,8,4,4
===========================================
===========================================
revlib/4gt5_77.real
revlib/4gt5_77.real,7200,921890,3Dgrid,25,-1,15,11,6
===========================================
revlib/4gt4-v1_74.real,,3Dgrid,,NF
===========================================
revlib/4gt13-v1_93.real
revlib/4gt13-v1_93.real,7200,683477,3Dgrid,25,-1,12,8,5
===========================================
revlib/4gt12-v1_89.real,,3Dgrid,,NF
===========================================
revlib/4gt11-v1_85.real
revlib/4gt11-v1_85.real,7200,240379,3Dgrid,25,-1,6,2,3
===========================================
===========================================
revlib/4gt10-v1_81.real
revlib/4gt10-v1_81.real,7200,3Dgrid,-1,Time limit exceeded
===========================================
===========================================
revlib/3_17_14.real
revlib/3_17_14.real,7200,563084,3Dgrid,9,-1,12,6,6
===========================================
===========================================
revlib/xor5_254.real
revlib/xor5_254.real,7200,cbn,-1,Time limit exceeded
===========================================
===========================================
revlib/toffoli_double_4.real
revlib/toffoli_double_4.real,7200,947816,cbn,16,-1,6,4,3
===========================================
===========================================
revlib/rd53_139.real
revlib/rd53_139.real,7200,cbn,-1,Time limit exceeded
===========================================
===========================================
revlib/rd32-v1_69.real
revlib/rd32-v1_69.real,7200,498125,cbn,16,-1,7,4,4
===========================================
===========================================
revlib/rd32_272.real
revlib/rd32_272.real,7200,cbn,-1,Time limit exceeded
===========================================
===========================================
revlib/peres_9.real
revlib/peres_9.real,7200,97783,cbn,9,-1,2,0,2
===========================================
===========================================
revlib/one-two-three-v3_101.real
revlib/one-two-three-v3_101.real,7200,cbn,-1,Time limit exceeded
===========================================
===========================================
revlib/mod8-10_178.real
revlib/mod8-10_178.real,7200,cbn,-1,Time limit exceeded
===========================================
===========================================
revlib/mod5mils_71.real
revlib/mod5mils_71.real,7200,cbn,-1,Time limit exceeded
===========================================
===========================================
revlib/mod5d2_70.real
revlib/mod5d2_70.real,7200,cbn,-1,Time limit exceeded
===========================================
===========================================
revlib/mod10_176.real
revlib/mod10_176.real,7200,cbn,-1,Time limit exceeded
===========================================
===========================================
revlib/mini-alu_167.real
revlib/mini-alu_167.real,7200,cbn,-1,Time limit exceeded
===========================================
===========================================
revlib/miller_12.real
revlib/miller_12.real,7200,731718,cbn,9,-1,37,29,8
===========================================
revlib/majority_239.real,,cbn,,NF
===========================================
revlib/ham3_103.real
revlib/ham3_103.real,7200,676564,cbn,9,-1,24,21,4
===========================================
===========================================
revlib/graycode6_48.real
revlib/graycode6_48.real,7200,cbn,-1,Time limit exceeded
===========================================
===========================================
revlib/fredkin_7.real
revlib/fredkin_7.real,7200,834959,cbn,9,-1,1,0,1
===========================================
===========================================
revlib/ex3_229.real
revlib/ex3_229.real,7200,cbn,-1,Time limit exceeded
===========================================
===========================================
revlib/ex1_226.real
revlib/ex1_226.real,7200,cbn,-1,Time limit exceeded
===========================================
===========================================
revlib/ex-1_166.real
revlib/ex-1_166.real,7200,504516,cbn,9,-1,12,8,4
===========================================
===========================================
revlib/decod24-v3_45.real
revlib/decod24-v3_45.real,7200,cbn,-1,Time limit exceeded
===========================================
===========================================
revlib/C17_204.real
revlib/C17_204.real,7200,cbn,-1,Time limit exceeded
===========================================
===========================================
revlib/alu-v4_37.real
revlib/alu-v4_37.real,7200,cbn,-1,Time limit exceeded
===========================================
===========================================
revlib/alu-bdd_288.real
revlib/alu-bdd_288.real,7200,cbn,-1,Time limit exceeded
===========================================
===========================================
revlib/aj-e11_168.real
revlib/aj-e11_168.real,7200,cbn,-1,Time limit exceeded
===========================================
===========================================
revlib/4mod7-v1_96.real
revlib/4mod7-v1_96.real,7200,cbn,-1,Time limit exceeded
===========================================
===========================================
revlib/4mod5-v1_25.real
revlib/4mod5-v1_25.real,7200,cbn,-1,Time limit exceeded
===========================================
===========================================
revlib/4gt5_77.real
revlib/4gt5_77.real,7200,cbn,-1,Time limit exceeded
===========================================
===========================================
revlib/4gt4-v1_74.real
revlib/4gt4-v1_74.real,7200,cbn,-1,Time limit exceeded
===========================================
===========================================
revlib/4gt13-v1_93.real
revlib/4gt13-v1_93.real,7200,cbn,-1,Time limit exceeded
===========================================
===========================================
revlib/4gt12-v1_89.real
revlib/4gt12-v1_89.real,7200,cbn,-1,Time limit exceeded
===========================================
===========================================
revlib/4gt11-v1_85.real
revlib/4gt11-v1_85.real,7200,cbn,-1,Time limit exceeded
===========================================
===========================================
revlib/4gt10-v1_81.real
revlib/4gt10-v1_81.real,7200,cbn,-1,Time limit exceeded
===========================================
===========================================
revlib/3_17_14.real
revlib/3_17_14.real,7200,259717,cbn,9,-1,6,0,6
===========================================
Benchmarking initiated 
19:44:02
===========================================
revlib/xor5_254.real
revlib/xor5_254.real,7200,394516,2Dmesh,36,-1,16,9,6
===========================================
===========================================
revlib/toffoli_double_4.real
revlib/toffoli_double_4.real,7200,798515,2Dmesh,16,-1,6,4,3
===========================================
===========================================
revlib/rd53_139.real
revlib/rd53_139.real,7200,2Dmesh,-1,Time limit exceeded
===========================================
===========================================
revlib/rd32-v1_69.real
revlib/rd32-v1_69.real,7200,738564,2Dmesh,16,-1,12,9,5
===========================================
===========================================
revlib/rd32_272.real
revlib/rd32_272.real,7200,597094,2Dmesh,25,-1,18,12,7
===========================================
===========================================
revlib/peres_9.real
revlib/peres_9.real,7200,169828,2Dmesh,9,-1,11,9,4
===========================================
===========================================
revlib/one-two-three-v3_101.real
revlib/one-two-three-v3_101.real,7200,2Dmesh,-1,Time limit exceeded
===========================================
===========================================
revlib/mod8-10_178.real
revlib/mod8-10_178.real,7200,2Dmesh,-1,Time limit exceeded
===========================================
===========================================
revlib/mod5mils_71.real
revlib/mod5mils_71.real,7200,570481,2Dmesh,25,-1,10,5,5
===========================================
===========================================
revlib/mod5d2_70.real
revlib/mod5d2_70.real,7200,625790,2Dmesh,25,-1,26,18,9
===========================================
===========================================
revlib/mod10_176.real
revlib/mod10_176.real,7200,754870,2Dmesh,16,-1,25,18,11
===========================================
===========================================
revlib/mini-alu_167.real
revlib/mini-alu_167.real,7200,2Dmesh,-1,Time limit exceeded
===========================================
===========================================
revlib/miller_12.real
revlib/miller_12.real,7200,210388,2Dmesh,9,-1,INFEASIBLE
revlib/majority_239.real,,2Dmesh,,NF
===========================================
revlib/ham3_103.real
revlib/ham3_103.real,7200,123681,2Dmesh,9,-1,11,8,6
===========================================
===========================================
revlib/graycode6_48.real
revlib/graycode6_48.real,7200,630995,2Dmesh,36,-1,12,7,5
===========================================
===========================================
revlib/fredkin_7.real
revlib/fredkin_7.real,7200,254410,2Dmesh,9,-1,1,0,1
===========================================
===========================================
revlib/ex3_229.real
revlib/ex3_229.real,7200,2Dmesh,-1,Time limit exceeded
===========================================
===========================================
revlib/ex1_226.real
revlib/ex1_226.real,7200,811947,2Dmesh,36,-1,19,12,6
===========================================
===========================================
revlib/ex-1_166.real
revlib/ex-1_166.real,7200,453418,2Dmesh,9,-1,8,4,5
===========================================
===========================================
revlib/decod24-v3_45.real
revlib/decod24-v3_45.real,7200,113207,2Dmesh,16,-1,20,13,8
===========================================
===========================================
revlib/C17_204.real
revlib/C17_204.real,7200,2Dmesh,-1,Time limit exceeded
===========================================
===========================================
revlib/alu-v4_37.real
revlib/alu-v4_37.real,7200,541138,2Dmesh,25,-1,19,12,7
===========================================
===========================================
revlib/alu-bdd_288.real
revlib/alu-bdd_288.real,7200,423531,2Dmesh,49,-1,25,16,10
===========================================
===========================================
revlib/aj-e11_168.real
revlib/aj-e11_168.real,7200,2Dmesh,-1,Time limit exceeded
===========================================
===========================================
revlib/4mod7-v1_96.real
revlib/4mod7-v1_96.real,7200,2Dmesh,-1,Time limit exceeded
===========================================
===========================================
revlib/4mod5-v1_25.real
revlib/4mod5-v1_25.real,7200,743635,2Dmesh,25,-1,7,3,5
===========================================
===========================================
revlib/4gt5_77.real
revlib/4gt5_77.real,7200,868497,2Dmesh,25,-1,17,13,6
===========================================
===========================================
revlib/4gt4-v1_74.real
revlib/4gt4-v1_74.real,7200,2Dmesh,-1,Time limit exceeded
===========================================
===========================================
revlib/4gt13-v1_93.real
revlib/4gt13-v1_93.real,7200,644877,2Dmesh,25,-1,14,10,5
===========================================
===========================================
revlib/4gt12-v1_89.real
revlib/4gt12-v1_89.real,7200,950536,2Dmesh,25,-1,15,10,7
===========================================
===========================================
revlib/4gt11-v1_85.real
revlib/4gt11-v1_85.real,7200,479754,2Dmesh,25,-1,8,4,4
===========================================
===========================================
revlib/4gt10-v1_81.real
revlib/4gt10-v1_81.real,7200,407615,2Dmesh,25,-1,24,18,9
===========================================
===========================================
revlib/3_17_14.real
revlib/3_17_14.real,7200,684442,2Dmesh,9,-1,20,14,7
===========================================
===========================================
revlib/xor5_254.real
revlib/xor5_254.real,7200,3Dgrid,-1,Time limit exceeded
===========================================
===========================================
revlib/toffoli_double_4.real
revlib/toffoli_double_4.real,7200,20511,3Dgrid,16,-1,6,4,3
===========================================
===========================================
revlib/rd53_139.real
revlib/rd53_139.real,7200,3Dgrid,-1,Time limit exceeded
===========================================
===========================================
revlib/rd32-v1_69.real
revlib/rd32-v1_69.real,7200,70842,3Dgrid,16,-1,24,21,5
===========================================
===========================================
revlib/rd32_272.real
revlib/rd32_272.real,7200,3Dgrid,-1,Time limit exceeded
===========================================
===========================================
revlib/peres_9.real
revlib/peres_9.real,7200,88363,3Dgrid,9,-1,4,2,4
===========================================
===========================================
revlib/one-two-three-v3_101.real
revlib/one-two-three-v3_101.real,7200,3Dgrid,-1,Time limit exceeded
===========================================
===========================================
revlib/mod8-10_178.real
revlib/mod8-10_178.real,7200,3Dgrid,-1,Time limit exceeded
===========================================
===========================================
revlib/mod5mils_71.real
revlib/mod5mils_71.real,7200,3Dgrid,-1,Time limit exceeded
===========================================
===========================================
revlib/mod5d2_70.real
revlib/mod5d2_70.real,7200,3Dgrid,-1,Time limit exceeded
===========================================
===========================================
revlib/mod10_176.real
revlib/mod10_176.real,7200,3Dgrid,-1,Time limit exceeded
===========================================
===========================================
revlib/mini-alu_167.real
revlib/mini-alu_167.real,7200,3Dgrid,-1,Time limit exceeded
===========================================
===========================================
revlib/miller_12.real
revlib/miller_12.real,7200,745816,3Dgrid,9,-1,INFEASIBLE
===========================================
revlib/majority_239.real
revlib/majority_239.real,7200,3Dgrid,-1,Time limit exceeded
===========================================
===========================================
revlib/ham3_103.real
revlib/ham3_103.real,7200,721516,3Dgrid,9,-1,14,11,6
===========================================
===========================================
revlib/graycode6_48.real
revlib/graycode6_48.real,7200,3Dgrid,-1,Time limit exceeded
===========================================
===========================================
revlib/fredkin_7.real
revlib/fredkin_7.real,7200,571185,3Dgrid,9,-1,1,0,1
===========================================
===========================================
revlib/ex3_229.real
revlib/ex3_229.real,7200,3Dgrid,-1,Time limit exceeded
===========================================
===========================================
revlib/ex1_226.real
revlib/ex1_226.real,7200,3Dgrid,-1,Time limit exceeded
===========================================
===========================================
revlib/ex-1_166.real
revlib/ex-1_166.real,7200,482758,3Dgrid,9,-1,10,6,5
===========================================
===========================================
revlib/decod24-v3_45.real
revlib/decod24-v3_45.real,7200,3Dgrid,-1,Time limit exceeded
===========================================
===========================================
revlib/C17_204.real
===========================================
revlib/alu-v4_37.real
revlib/alu-v4_37.real,7200,3Dgrid,-1,Time limit exceeded
===========================================
===========================================
revlib/alu-bdd_288.real
revlib/alu-bdd_288.real,7200,3Dgrid,-1,Time limit exceeded
===========================================
===========================================
revlib/aj-e11_168.real
revlib/aj-e11_168.real,7200,3Dgrid,-1,Time limit exceeded
===========================================
===========================================
revlib/4mod7-v1_96.real
revlib/4mod7-v1_96.real,7200,3Dgrid,-1,Time limit exceeded
===========================================
===========================================
revlib/4mod5-v1_25.real
revlib/4mod5-v1_25.real,7200,3Dgrid,-1,Time limit exceeded
===========================================
===========================================
revlib/4gt5_77.real
revlib/4gt5_77.real,7200,3Dgrid,-1,Time limit exceeded
===========================================
===========================================
revlib/4gt4-v1_74.real
revlib/4gt4-v1_74.real,7200,3Dgrid,-1,Time limit exceeded
===========================================
===========================================
revlib/4gt13-v1_93.real
revlib/4gt13-v1_93.real,7200,3Dgrid,-1,Time limit exceeded
===========================================
===========================================
revlib/4gt12-v1_89.real
revlib/4gt12-v1_89.real,7200,3Dgrid,-1,Time limit exceeded
===========================================
===========================================
revlib/4gt11-v1_85.real
revlib/4gt11-v1_85.real,7200,3Dgrid,-1,Time limit exceeded
===========================================
===========================================
revlib/4gt10-v1_81.real
revlib/4gt10-v1_81.real,7200,3Dgrid,-1,Time limit exceeded
===========================================
===========================================
revlib/3_17_14.real
revlib/3_17_14.real,7200,3Dgrid,-1,Time limit exceeded
===========================================


==> readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  llncs.dem          the sample input file

  llncs.doc          the documentation of the class (LaTeX source)
  llncsdoc.pdf       the documentation of the class (PDF version)
  llncsdoc.sty       the modification of the class for the documentation
  llncs.ind          an external (faked) author index file
  subjidx.ind        subject index demo from the Springer book package
  llncs.dvi          the resultig DVI file (remember to use binary transfer!)

  sprmindx.sty       supplementary style file for MakeIndex
                     (usage: makeindex -s sprmindx.sty <yourfile.idx>)

  splncs03.bst       current LNCS BibTeX style with alphabetic sorting

  aliascnt.sty       part of the Oberdiek bundle; allows more control over
                     the counters associated to any numbered item
  remreset.sty       by David Carlisle

